Constraining Planetary Albedo of JWST Targets in the TESS bandpass, using TESS, HST and Spitzer Eclipse Depth Observations

Albedo is one of the important characteristics of hot Jupiter exoplanets. However, albedo constraints have been obtained for very few exoplanets. In this work, we present the TESS Phase Curve observations of WASP-18b, WASP-19b, WASP-121b, WASP-43b, WASP-17b, and WASP-77b, all JWST targets for atmospheric characterization and constrain their occultation depth as well as geometric albedo (A$_g$). We use a grid of self-consistent model atmospheres to constrain the metallicity, C/O ratio, and heat re-distribution for these six targets by fitting to their HST and/or Spitzer observations and also compute the thermal contribution to total occultation depth in the TESS bandpass. We report the first value of TESS occultation depth for WASP-17b ($151_{-66}^{+83}$) and updated value for WASP-77Ab ($94_{-62}^{+53}$). We find self-consistent models constrain high values of thermal contribution to total occultation compared to Planck models. We find very low A$_g$ values for WASP-18b (< 0.089), WASP-19b (< 0.022), WASP-121b ($0.0^{+0.055}_{-0.104}$), WASP-77Ab ($0.017^{+0.126}_{-0.147}$) and significantly higher value for WASP-43b ($0.109^{+0.086}_{-0.088}$) and WASP-17b ($0.401^{+0.526}_{-0.307}$). We find WASP-17b lies in the ideal spot of low gravity and low equilibrium temperature, conducive for cloud formation, leading to high A$_g$. With the best-fit models, we constrain low heat re-distribution for all planets, with WASP-18b having the least. We also constrain sub-solar metallicity for all planets except WASP-17b and WASP-19b. We find a highly sub-solar C/O ratio for WASP-77Ab and WASP-43b, solar for WASP-18b, and super-solar for WASP-121b. The best-fit $P$-$T$ profiles show thermal inversion for WASP-18b and WASP-121b and none for WASP-77b and WASP-43b, which is in agreement with previous works.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
